Ploonets: formation, evolution and detectability of tidally detached exomoons

Close-in giant planets represent the most significant evidence of planetary migration. If large exomoons form around migrating giant planets which are more stable (e.g. those in the Solar System), what happens to these moons after migration is still under intense research. This paper explores the scenario where large regular exomoons escape after tidal-interchange of angular momentum with its parent planet, becoming small planets by themselves. We name this hypothetical type of object a \textit{ploonet}. By performing semi-analytical simulations of tidal interactions between a large moon with a close-in giant, and integrating numerically their orbits for several Myr, we found that in $\sim$50 per cent of the cases a young ploonet may survive ejection from the planetary system, or collision with its parent planet and host star, being in principle detectable. Volatile-rich ploonets are dramatically affected by stellar radiation during both planetocentric and siderocentric orbital evolution, and their radius and mass change significantly due to the sublimation of most of their material during time-scales of hundred of Myr. We estimate the photometric signatures that ploonets may produce if they transit the star during the phase of evaporation, and compare them with noisy lightcurves of known objects ("Kronian" stars and non-periodical dips in dusty lightcurves). Additionally, the typical transit timing variations (TTV) induced by the interaction of a ploonet with its planet are computed. We find that present and future photometric surveys' capabilities can detect these effects and distinguish them from those produced by other nearby planetary encounters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
